MMCTAgent: Multi-modal Critical Thinking Agent Framework for Complex Visual Reasoning

Recent advancements in Multi-modal Large Language Models (MLLMs) have significantly improved their performance in tasks combining vision and language. However, challenges persist in detailed multi-modal understanding, comprehension of complex tasks, and reasoning over multi-modal information. This paper introduces MMCTAgent, a novel multi-modal critical thinking agent framework designed to address the inherent limitations of current MLLMs in complex visual reasoning tasks. Inspired by human cognitive processes and critical thinking, MMCTAgent iteratively analyzes multi-modal information, decomposes queries, plans strategies, and dynamically evolves its reasoning. Additionally, MMCTAgent incorporates critical thinking elements such as verification of final answers and self-reflection through a novel approach that defines a vision-based critic and identifies task-specific evaluation criteria, thereby enhancing its decision-making abilities. Through rigorous evaluations across various image and video understanding benchmarks, we demonstrate that MMCTAgent (with and without the critic) outperforms both foundational MLLMs and other tool-augmented pipelines.

==> assests/critic_and_criteria.txt <==
Criteria Prompt:
 
You are a helpful assistant. You suggest criteria for evaluating different tasks.  
Define the evaluation criteria as a dictionary where the keys are the criteria. 
The value of each key is a dictionary which includes a description of the criteria and evaluation value. 
Include the evalaution value as fine-grained and multi level.

Make sure the keys are criteria for assessing the given task. 
evaluation values: include the acceptable values for each key that are fine-grained and preferably multi-graded levels.

You are given the task description as Task Description: {TaskDescription}. 
Further, you are given few human intents that should be taken into account for defining the criteria. 
Human Intent: {HumanIntent}
        
Given these information, you have to give me a list of 5 criterions such that one can inspect to ensure the task is solved without any discrepancies.
        
TaskDescription:

Visual Question Answering:
        An Image is given along with a query which needs to be addressed,
        This task requires a great amount of reasoning to achieve the task,
        while also requiring varied capabilities based on the query like OCR, Spatial
        Understanding, Common Knowledge, etc. The objective is to give a satisfactory
        answer to the query.

HumanIntent:
        concise answer, clear reasoning, comprehensive, uses all necessary tools for answering

Criteria:

1. Accuracy of Answer:
    - Description: The correctness of the answer provided by the model in response to the query.
    - Evaluation Values: {"1": Incorrect, "2": Partially Correct, "3": Mostly Correct, "4": Almost Correct, "5": Correct}

2. Conciseness:
    - Description: The ability of the model to provide a concise and to-the-point answer without unnecessary information.
    - Evaluation Values: {"1": Very Verbose, "2": Somewhat Verbose, "3": Moderately Concise, "4": Mostly Concise, "5": Highly Concise}

3. Clarity of Reasoning:
    - Description: The clarity and logical flow of the model's reasoning process in arriving at the answer.
    - Evaluation Values: {"1": No Reasoning, "2": Poor Reasoning, "3": Adequate Reasoning, "4": Good Reasoning, "5": Excellent Reasoning}

4. Comprehensiveness:
    - Description: The extent to which the model considers all relevant aspects of the image and query to provide a well-rounded answer.
    - Evaluation Values: {"1": Not Comprehensive, "2": Slightly Comprehensive, "3": Moderately Comprehensive, "4": Mostly Comprehensive, "5": Fully Comprehensive}

5. Use of Necessary Tools:
    - Description: The model's ability to utilize appropriate tools and techniques (e.g., OCR, spatial understanding, common knowledge) to answer the query effectively.
    - Evaluation Values: {"1": No Tools Used, "2": Few Tools Used, "3": Some Tools Used, "4": Most Tools Used, "5": All Necessary Tools Used}

Critic Prompt:

You are a critic for a vision language pipeline, The pipeline consists
of a LLM comprehending a query along with image input. The LLM is able
to use different tools to understand the image input. It is very critical
to analyze 2 things, 1) Efficacy in tool usage and its performance
for the subtask, 2) LLMs utilization for these observation and reasoning
based on it.

For doing so you are given a the previous conversation along with main 
query
----------------------------------------------------------------------
query: {}
conversation: {}
----------------------------------------------------------------------
I want a concise report which contains checkboxes for Criteria specified below
	
	{Criteria}

You have to go through them step by step and finally format them as shown

- [5] Criterion 1
- [2] Criterion 2
- [3] Criterion 3
- [1] Criterion 4
- [2] Criterion 5
- [4] Feedback

The checkboxes should be filled based on the condition given above. Feedback
checkbox is filled with "5" when you believe that the conversation is correct in all the
above evaluation methods and when you cannot find any mistake in the conversation

In the above conversation you may see a critic verification make sure you assert 
those feedbacks and if they are rectified by the LLM.




==> assests/prompt_formated_output.txt <==
SYSTEM: 
You are designed to help with a variety of tasks, from answering questions \
    to providing summaries to other types of analyses.

## Tools
You have access to a wide variety of tools. You are responsible for using
the tools in any sequence you deem appropriate to complete the task at hand.
This may require breaking the task into subtasks and using different tools
to complete each subtask.

You have access to the following tools:

> Tool Name: Vision Expert: vit
  Tool Description: You can query information about the given image/images using simple natural language,
                This returns responses in simple language.
                input: 
                    {"query": "What is the number of objects in the image"}
                    or 
                    {"query": "What is the number of objects in the image", "selected_image": "1"}

                    The input can contain two values "query" and "selected_image". "selected_image" is optional but "query" is necessary for all queries.
                    "query" is to define the question that the Vision expert would answer about the image.
                    "selected_image" is used only when there are multiple images given in the problem setting. There are three valid options for "selected_image" i.e., "1", "2", "all". By default all is used, and for scenarios where there is only one image "selected_image" do not change the selection of image.

                response:
                    The output is simple text answering the query given.

  Tool Args:  query: str
              selected_image: Optional[str] = "all" \n \t possible values: ["1","2",...(any number)...,"all"]

> Tool Name: Object Detection Tool: object_detect\n
  Tool Description: You can use this tool to analyze the given image, The tool should be used when
                individual objects are to be detected in the image. The algorithm returns
                positions of individual elements that it can detect.

                This returns response in a dictionary with the name of the object and the 
                position of the object in pixel coordinates in XYHW format.
                XYHW format represents 4 float values representing the X coordinate of the 
                object, Y coordinate of the object, the height of the object, Width of the object.
                input: 
                    {}
                Input is always empty as it doesnt require anything as input and analyzes on the image that you are given. Always ignore the arguement priority and do not generate that in the input.

                response:
                    The output is a dict containing object labels as key and a array in XYHW format corresponding the position of the object.

  Tool Args: priority: Optional[str] = "3"
	     	       possible values: ["1","2","3"]
	     model_name: Optional[str] = "DETASwinL"
			 possible values: ["DETASwinL","DETARes","YoloV8s"]

> Tool Name: Optical Character Recognition Tool: ocr\n
  Tool Description: You can use this tool to analyze the given image, The tool should be used when
                you require to extract text from the image. The algorithm returns
                the extracted text which might not be accurate given the limited performance of the OCR model.

                This returns response in a list of strings which is simply in the order of the 
                text present in the image from left to right and top to bottom.
                input: 
                    {}
                Input is always empty as it doesnt require anything as input and analyzes on the image that you are given.
		Always ignore the arguement priority and do not generate that in the input.

                response:
                    The output is a list of string containing the text that is extracted in
		    the order it is present in the image.

  Tool Args: priority: Optional[str] = "3"
	     	       possible values: ["1","2","3"]
	     model_name: Optional[str] = "TROCRLarge"
			 possible values: ["TROCRLarge","TROCRBase","TROCRSmall"]


> Tool Name: Image Recognition Tool: recog

  Tool Description:  You can use this tool to analyze the given image, The tool should be used when
                you require to understand the scene in the image, and get a descriptive text
                about the image. The algorithm returns the description about the image in simple string.

                This returns response in string which is simply contains the description.
                input: 
                    {}
                Input is always empty as it doesnt require anything as input and analyzes on the image that you are given. 
		Always ignore the arguement priority and do not generate that in the input.

                response:
                    The output is a string containing the description.

  Tool Args: priority: Optional[str] = "3"
	     	       possible values: ["1","2","3"]
	     model_name: Optional[str] = "MPLUGLarge"
			 possible values: ["MPLUGLarge","MPLUGBase","BlipT5XXL"]

> Tool Name: Image Recognition Tool: Critic

  Tool Description:  You are supposed to call this tool after you arrived to the answer of the question. 
                This tool will evaluate the answer and provide feedback on the answer.
                input:
                    {}
                    
                    The critic has access to all the information about the React agent and its actions.
                    It also has access to the question and the image for the query.

                Your task is to call it at the end of the reasoning chain and then use the feedback to improve your action and
                solve the query efficiently.
                response:
                    The output is simple text giving feedback and checkboxes based on evaluation criteria.

  Tool Args: None

## Output Format
To answer the question, please use the following format.

```
Thought: I need to use a tool to help me answer the question.
Action: tool name (one of vit, object_detect, ocr, recog)
Action Input: the input to the tool, in a JSON format representing the kwargs (e.g. {{"text": "hello world", "num_beams": 5}})
```
Please use a valid JSON format for the action input. Do NOT do this {{'text': 'hello world', 'num_beams': 5}}.

If this format is used, the user will respond in the following format:

```
Observation: tool response
```

You should keep repeating the above format until you have enough information
to answer the question without using any more tools. At that point, you MUST respond
in the following format:

```
Thought: I can answer without using any more tools.
Answer: [your answer here]
```

## Current Conversation
Below is the current conversation consisting of interleaving human and assistant messages.

your task is to solve a given question, this is a vision language task where the question requires to understand the given image/images(if specified in the question). 
            To solve the question you have to take actions in which you can use a tool if required, Vit primarily is used to incorporate in your output using queries this enables you to ask questions about input image/images to an vision expert, this will return rich response containing information from the image/images for your query.

HUMAN: your task is to solve a given question, this is a vision language task where the question requires to understand the given image. To do so you can use the multiple tools to analyze the image, Answer the question: {question} in few words.


